Multilayer occupancy grid for obstacle avoidance in an autonomous ground vehicle using RGB-D camera

This work describes the process of integrating a depth camera into the navigation system of a self-driving ground vehicle (SDV) and the implementation of a multilayer costmap that enhances the vehicle's obstacle identification process by expanding its two-dimensional field of view, based on 2D LIDAR, to a three-dimensional perception system using an RGB-D camera. This approach lays the foundation for a robust vision-based navigation and obstacle detection system. A theoretical review is presented and implementation results are discussed for future work.

==> src/Anexos/Docker/docker-compose.yml <==
version: "3.3"
services:
  sdv_un:
    container_name: sdv_un
    build:
      context: ../
      dockerfile: docker/Dockerfile
    working_dir: /catkin_ws
    
    network_mode: host

    init: true
    privileged: true

    environment: 
      - DISPLAY
      - QT_X11_NO_MITSHM=1
    volumes:
      - ../catkin_ws:/catkin_ws
      # Enable GUI environments
      - /tmp/.X11-unix:/tmp/.X11-unix:rw
      # Enable kernel modules (v4l2loopback)
      - /lib/modules:/lib/modules
      # Enable creating/reading inside docker new devices
      - /dev:/dev
    # command: sleep infinity 
    stdin_open: true
    tty: true
    command: "/bin/bash" 

==> src/Anexos/Docker/dockerfile.yml <==
FROM ubuntu:18.04

# Avoid warnings by switching to noninteractive
ENV DEBIAN_FRONTEND=noninteractive

RUN apt-get update && apt-get install -y \
 curl \
 nano \
 git \
 # ROS specific
 gnupg2 \
 lsb-release

ENV ROS_DISTRO=melodic

RUN \
 sh -c 'echo "deb http://packages.ros.org/ros/ubuntu $(lsb_release -sc) main" > /etc/apt/sources.list.d/ros-latest.list' \
 && curl -s https://raw.githubusercontent.com/ros/rosdistro/master/ros.asc | apt-key add - \
 && apt-get update && apt-get install -y \
 # ROS, rqt Rviz \
 ros-${ROS_DISTRO}-desktop  \
 ros-${ROS_DISTRO}-gazebo-ros \
 ros-${ROS_DISTRO}-gazebo-plugins \
 ros-${ROS_DISTRO}-move-base \
 ros-${ROS_DISTRO}-amcl \
 ros-${ROS_DISTRO}-joint-state-publisher \
 ros-${ROS_DISTRO}-rosbridge-suite \
 ros-${ROS_DISTRO}-map-server \
 ros-${ROS_DISTRO}-hector-slam \
 ros-${ROS_DISTRO}-robot-state-publisher \
 ros-${ROS_DISTRO}-serial \
 ros-${ROS_DISTRO}-global-planner \
 ros-${ROS_DISTRO}-eband-local-planner
 
RUN echo "source /opt/ros/${ROS_DISTRO}/setup.bash" >> ~/.bashrc 
RUN echo "source /catkin_ws/devel/setup.bash" >> ~/.bashrc 
# RUN echo "ROS_MASTER_URI=http://192.168.1.12:11311" >> ~/.bashrc
ENV DEBIAN_FRONTEND=noninteractive
RUN cd / && apt-get update && apt-get install -y wget \ 
 && wget https://github.com/foxglove/studio/releases/download/v1.72.0/foxglove-studio-1.72.0-linux-amd64.deb \
 && apt install ./foxglove-studio-*.deb -y

==> src/Implementacion/costmap_common_params_on_sdvun2.yaml <==
max_obstacle_height: 0.60  # assume something like an arm is mounted on top of the robot (robot's "height")

# Obstacle Cost Shaping (http://wiki.ros.org/costmap_2d/hydro/inflation)
# robot_radius: 0.15  # distance a circular robot should be clear of the obstacle (kobuki: 0.18)
footprint: [[0.36, 0.25], [-0.36, 0.25], [-0.36, -0.25], [0.36, -0.25] ]  # if the robot is not circular

map_type: voxel

obstacle_layer:
  enabled:              true
  max_obstacle_height:  0.6
  origin_z:             0.0
  z_resolution:         0.2
  z_voxels:             5
  unknown_threshold:    15
  mark_threshold:       0
  combination_method:   1
  track_unknown_space:  true    #true needed for disabling global path planning through unknown space
  #obstacle_range: 3.5
  #raytrace_range: 3.0
  publish_voxel_map: true
  observation_sources: scan bump pointCloud
  #observation_sources: scan bump
  #observation_sources: pointCloud
  #observation_sources: scan
  scan:
    data_type: LaserScan
    topic: scan
    marking: true
    clearing: true
    min_obstacle_height: 0.0
    max_obstacle_height: 0.35
    # inf_is_valid: true
  bump:
    data_type: PointCloud2
    topic: mobile_base/sensors/bumper_pointcloud
    marking: true
    clearing: false
    min_obstacle_height: 0.0
    max_obstacle_height: 0.15
  # for debugging only, let's you see the entire voxel grid
  pointCloud:
    data_type: PointCloud2 
    topic: camera/depth/color/points
    marking: true #mark obstacles 
    clearing: true # clear out freespace
    max_obstacle_height: 1.0
    min_obstacle_height: 0.35 # ignore data below ground (noise, or ground itself) and up 5cm (posible noise)
    obstacle_range: 2.0 # maximum range at which obstacles measures are considered "certain" or with high confidence
    # Only take into account as obstacles objects that are 3.0m or closer
    raytrace_range: 2.0 

#cost_scaling_factor and inflation_radius were now moved to the inflation_layer ns
inflation_layer:
  enabled:              true
  cost_scaling_factor:  6.0  # exponential rate at which the obstacle cost drops off (default: 10)
  inflation_radius:     0.33  # max. distance from an obstacle at which costs are incurred for planning paths.

static_layer:
  enabled:              true
  


